Observational Constraints on Cardassian Expansion

In this work, we have studied the observational constraints on the Cardassian Model for the dark energy. We have compared the model with existing Supernova data. The dependence of the location of the Cosmic Microwave Background Radiation (CMBR) peaks on the parameters of the model have also been studied. We find, in particular, that observational data arising from Archeops for the location of the first peak, BOOMERANG for the location of the third peak, together with the Supernova data, constrain significantly the parameter space.

==> README.RESPONSE.txt <==
%auto-ignore
We are thankful to the referee for the suggestions and also for pointing out the mistakes in the previous mansucripts.

We have made the follwing revisions in our new manuscript:

1) We have corrected the position of \bar{c_{s}} in equation (20) and (24).

2) We have corrected the mix-up in z_{car} and z_{eq} in our manuscript and uniformly used z_{car} everywhere as par referee's suggestion.

3) We have put our best effort to improve the english in our manuscript to make it more readable.

4) We have also put the updated reference of the paper by Zhu et.al.

We hope that this new version will be acceptable for publication in The Astrophysical Journal.

